On Bactrian glitch-size distributions

A glitch is a rare and sudden increase in the otherwise steadily decreasing rotation rate of a pulsar. Its cause is widely attributed to the transfer of angular momentum to the crust of the star from the array of superfluid vortices enclosed within. The magnitude of such an increase defines the size of the glitch. The distribution of glitch sizes in individual pulsars, the power-law being the most argued for, is shrouded in uncertainty due to the small sample size. From a Bayesian perspective, we revisit the data for PSR J0537-6910, the pulsar with the most glitches, and find a bimodality in the distribution, reminiscent of the Bactrian camel. To understand this bimodality, we use a superfluid vortex simulator and study three independent neutron star paradigms: (i) Annular variation in pinning strength to account for the predicted differences between the crust and the core; (ii) Sectorial triggers to mimic local disturbances; and (iii) Stress-waves to model global disturbances. We find that annular variation in pinning introduces a bimodality in the glitch-size distribution and that sectorial triggers do so weakly. Stress-waves do not lead to any such features for the range of parameters tested. This provides us with new insights into the effects of various perturbations on the vortex dynamics and the glitch statistics of neutron stars.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.3 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 23 April 2024
%
% Copyright (C) Royal Astronomical Society 2024, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
